JWST observations of the Ring Nebula (NGC 6720): I. Imaging of the rings, globules, and arcs

We present JWST images of the well-known planetary nebula NGC 6720 (the Ring Nebula), covering wavelengths from 1.6$\mu$m to 25 $\mu$m. The bright shell is strongly fragmented with some 20 000 dense globules, bright in H$_2$, with a characteristic diameter of 0.2 arcsec and density $n_{\rm H} \sim 10^5$-$10^6$ cm$^{-3}$. The shell contains a thin ring of polycyclic aromatic hydrocarbon (PAH) emission. H$_2$ is found throughout the shell and in the halo. H$_2$ in the halo may be located on the swept-up walls of a biconal polar flow. The central cavity is shown to be filled with high ionization gas and shows two linear structures. The central star is located 2 arcsec from the emission centroid of the cavity and shell. Linear features (`spikes') extend outward from the ring, pointing away from the central star. Hydrodynamical simulations are shown which reproduce the clumping and possibly the spikes. Around ten low-contrast, regularly spaced concentric arc-like features are present; they suggest orbital modulation by a low-mass companion with a period of about 280 yr. A previously known much wider companion is located at a projected separation of about 15 000 au; we show that it is an M2-M4 dwarf. The system is therefore a triple star. These features, including the multiplicity, are similar to those seen in the Southern Ring Nebula (NGC 3132) and may be a common aspect of such nebulae.

==> total_flux.csv <==
Instr.,Channel,Filter,wav,flux,err
NIRCam,Short,F162M,1.626,0.113,0.007
,,F212N,2.121,0.9,0.2
,Long,F300M,2.996,0.1511,0.0002
,,F335M,3.365,0.2124,0.0002
MIRI,,F560W,5.6,0.44,0.02
,,F770W,7.7,0.819,0.006
,,F1000W,10.0,1.86,0.02
,,F1130W,11.3,0.7253,0.0003
,,F1280W,12.8,1.20,0.01
,,F1500W,15.0,7.43,0.01
,,F1800W,18.0,4.01,0.01
,,F2100W,21.0,5.58,0.03
,,F2250W,25.5,20,2
